HyperGAN-CLIP: A Unified Framework for Domain Adaptation, Image Synthesis and Manipulation

Generative Adversarial Networks (GANs), particularly StyleGAN and its variants, have demonstrated remarkable capabilities in generating highly realistic images. Despite their success, adapting these models to diverse tasks such as domain adaptation, reference-guided synthesis, and text-guided manipulation with limited training data remains challenging. Towards this end, in this study, we present a novel framework that significantly extends the capabilities of a pre-trained StyleGAN by integrating CLIP space via hypernetworks. This integration allows dynamic adaptation of StyleGAN to new domains defined by reference images or textual descriptions. Additionally, we introduce a CLIP-guided discriminator that enhances the alignment between generated images and target domains, ensuring superior image quality. Our approach demonstrates unprecedented flexibility, enabling text-guided image manipulation without the need for text-specific training data and facilitating seamless style transfer. Comprehensive qualitative and quantitative evaluations confirm the robustness and superior performance of our framework compared to existing methods.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
